NetQIR: An Extension of QIR for Distributed Quantum Computing

The rapid advancement of quantum computing has highlighted the need for scalable and efficient software infrastructures to fully exploit its potential. Current quantum processors face significant scalability constraints due to the limited number of qubits per chip. In response, distributed quantum computing (DQC) -- achieved by networking multiple quantum processor units (QPUs) -- is emerging as a promising solution. To support this paradigm, robust intermediate representations (IRs) are needed to translate high-level quantum algorithms into executable instructions suitable for distributed systems. This paper presents NetQIR, an extension of Microsoft's Quantum Intermediate Representation (QIR), specifically designed to facilitate DQC by incorporating new instruction specifications. NetQIR was developed in response to the lack of abstraction at the network and hardware layers identified in the existing literature as a significant obstacle to effectively implementing distributed quantum algorithms. Based on this analysis, NetQIR introduces new essential abstraction features to support compilers in DQC contexts. It defines network communication instructions independent of specific hardware, abstracting the complexities of inter-QPU communication. Leveraging the QIR framework, NetQIR aims to bridge the gap between high-level quantum algorithm design and low-level hardware execution, thus promoting modular and scalable approaches to quantum software infrastructures for distributed applications.

==> example_collectives.txt <==
define void @main(i32 noundef %0, ptr noundef %1) #0 {
    entry:
        ; Variable allocation
        %2 = alloca i32, align 4
        ; Init the NetQIR communication and get the rank of the process
        %3 = call i32 @__netqir__init(i32 noundef %0, ptr noundef %1)
        %4 = call i32 @__netqir__comm_rank(%Comm* @netqir_comm_world, ptr %2)

    ; ----------------------- REDUCTION DIRECTIVE -----------------------
    ; Choose if it is the process receiving or sending the qubit
        %5 = load i32, ptr %2, align 4
        %6 = icmp eq i32 %5, 4
        br i1 %6, label %7, label %9

    ; Process sending
    7:
        %8 = call i32 @__netqir__reduce(%Array* %a, i32 noundef 1, 
                                        %Array* null, i32 noundef NETQIR_MULTICNOT, 
                                        i32 noundef 4, %Comm* @netqir_comm_world)
        br label %exit
    ; Process receiving
    9:
        %9 = call i32 @__netqir__reduce(%Array* %b, i32 noundef 1, 
                                        %Array* %result, i32 noundef NETQIR_MULTICNOT, 
                                        i32 noundef 4, %Comm* @netqir_comm_world)
        
    ; ----------------------- EXPOSE DIRECTIVE -----------------------
    ; Choose if it is the process receiving or sending the qubit
        %11 = load i32, ptr %2, align 4
        %12 = icmp eq i32 %11, 4
        br i1 %12, label %13, label %15
    ; Process sending
    13:
         %8 = call i32 @__netqir__expose(%Qubit* null, i32 noundef 0, 
                                       %Comm* @netqir_comm_world)
        br label %exit
    ; Process receiving
    15:
        %8 = call i32 @__netqir__expose(%Qubit** null, i32 noundef 0, 
                                       %Comm* @netqir_comm_world)
        %11 = call i32 @__quantum__qis__cnot__body(%Qubit* null, %Qubit* %a)
    ; Leave the if-else
    exit2:
        ; End of the program
        %11 = call i32 @__netqir__finalize()
}

==> example_point_to_point.txt <==
define void @main(i32 noundef %0, ptr noundef %1) #0 {
    entry:
        ; Variable allocation
        %2 = alloca i32, align 4
        ; Init the NetQIR communication and get the rank of the process
        %3 = call i32 @__netqir__init(i32 noundef %0, ptr noundef %1)
        %4 = call i32 @__netqir__comm_rank(%Comm* @netqir_comm_world, ptr %2)
        
    ; ----------------------- REDUCTION DIRECTIVE -----------------------
    ; Choose if it is the process receiving or sending the qubit
        %5 = load i32, ptr %2, align 4
        %6 = icmp eq i32 %5, 4
        br i1 %6, label %7, label %9
    ; Process sending
    7:
        %8 = call i32 @__netqir__qsend(%Qubit* %a, i32 noundef 1, 
                                       %Comm* @netqir_comm_world)
        br label %exit1
    ; Process receiving
    9:
        ; <<<<<<<<<<<<<<<<< This code is inserted in a loop or repeated three times
        %10 = call i32 @__netqir__qrecv(%Qubit** %b, i32 noundef 0, 
                                        %Comm* @netqir_comm_world)
        %B = load %Qubit*, %Qubit** %b, align 8
        ; >>>>>>>>>>>>>>>>>
        ; Here it would go the QIR instruction for a multicontrolled CNOT
    exit1:
    
    ; ----------------------- EXPOSE DIRECTIVE -----------------------
    ; Choose if it is the process receiving or sending the qubit
        %11 = load i32, ptr %2, align 4
        %12 = icmp eq i32 %11, 0
        br i1 %12, label %13, label %15
    ; Process sending
    13:
        %14 = call i32 @__netqir__qsend(%Qubit* %d, i32 noundef 1, 
                                       %Comm* @netqir_comm_world)
        br label %exit2
    ; Process receiving
    15:
        ; <<<<<<<<<<<<<<<<< This code is inserted in a loop
        %10 = call i32 @__netqir__qrecv(%Qubit** %e, i32 noundef 0, 
                                        %Comm* @netqir_comm_world)
        %E = load %Qubit*, %Qubit** %e, align 8
        call void @__quantum__qis__cnot__body(%Qubit* %E, %Qubit* %f)
        ; >>>>>>>>>>>>>>>>>
    ; Leave the if-else
    exit2:
        ; End of the program
        %11 = call i32 @__netqir__finalize()
}
